An exact characterization of tractable demand patterns for maximum disjoint path problems

We study the following general disjoint paths problem: given a supply graph $G$, a set $T\subseteq V(G)$ of terminals, a demand graph $H$ on the vertices $T$, and an integer $k$, the task is to find a set of $k$ pairwise vertex-disjoint valid paths, where we say that a path of the supply graph $G$ is valid if its endpoints are in $T$ and adjacent in the demand graph $H$. For a class $\mathcal{H}$ of graphs, we denote by $\mathcal{H}$-Maximum Disjoint Paths the restriction of this problem when the demand graph $H$ is assumed to be a member of $\mathcal{H}$. We study the fixed-parameter tractability of this family of problems, parameterized by $k$. Our main result is a complete characterization of the fixed-parameter tractable cases of $\mathcal{H}$-Maximum Disjoint Paths for every hereditary class $\mathcal{H}$ of graphs: it turns out that complexity depends on the existence of large induced matchings and large induced skew bicliques in the demand graph $H$ (a skew biclique is a bipartite graph on vertices $a_1$, $\dots$, $a_n$, $b_1$, $\dots$, $b_n$ with $a_i$ and $b_j$ being adjacent if and only if $i\le j$). Specifically, we prove the following classification for every hereditary class $\mathcal{H}$. 1. If $\mathcal{H}$ does not contain every matching and does not contain every skew biclique, then $\mathcal{H}$-Maximum Disjoint Paths is FPT. 2. If $\mathcal{H}$ does not contain every matching, but contains every skew biclique, then $\mathcal{H}$-Maximum Disjoint Paths is W[1]-hard, admits an FPT approximation, and the valid paths satisfy an analog of the Erd\H{o}s-P\'osa property. 3. If $\mathcal{H}$ contains every matching, then $\mathcal{H}$-Maximum Disjoint Paths is W[1]-hard and the valid paths do not satisfy the analog of the Erd\H{o}s-P\'osa property.

==> cyclegadget.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cyclegadget.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{884.875bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.95271756)%
    \put(0,0){\includegraphics[width=\unitlength]{cyclegadget.pdf}}%
    \put(0.76875237,0.6614095){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{1,0}$}}}}%
    \put(0.76875237,0.61258905){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{1,1}$}}}}%
    \put(0.76875237,0.56376859){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{1,1}$}}}}%
    \put(0.76875237,0.51494815){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{1,2}$}}}}%
    \put(0.76875237,0.4661277){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{1,2}$}}}}%
    \put(0.76875237,0.41730724){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{1,3}$}}}}%
    \put(0.76875237,0.36848679){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{1,3}$}}}}%
    \put(0.76875237,0.31966633){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{1,4}$}}}}%
    \put(0.76875237,0.27084588){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{1,4}$}}}}%
    \put(0.291279,0.23093966){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$c_2$}}}}%
    \put(0.23386976,0.27084588){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$a_{3,0}$}}}}%
    \put(0.23386976,0.31966633){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$b_{3,1}$}}}}%
    \put(0.23386976,0.36848679){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$a_{3,1}$}}}}%
    \put(0.23386976,0.41730724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$b_{3,2}$}}}}%
    \put(0.23386976,0.4661277){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$a_{3,2}$}}}}%
    \put(0.23386976,0.51494815){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$b_{3,3}$}}}}%
    \put(0.23386976,0.56376859){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$a_{3,3}$}}}}%
    \put(0.23386976,0.61258905){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$b_{3,4}$}}}}%
    \put(0.23386976,0.6614095){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$a_{3,4}$}}}}%
    \put(0.28334116,0.69880236){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{{$c_3$}}}}%
    \put(0.73170938,0.69901934){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{{$c_4$}}}}%
    \put(0.70308858,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{4,4}$}}}}%
    \put(0.65426813,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{4,4}$}}}}%
    \put(0.60544767,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{4,3}$}}}}%
    \put(0.55662722,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{4,3}$}}}}%
    \put(0.50780676,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{4,2}$}}}}%
    \put(0.45898631,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{4,2}$}}}}%
    \put(0.41016585,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{4,1}$}}}}%
    \put(0.3613454,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{4,1}$}}}}%
    \put(0.31252494,0.73523688){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{4,0}$}}}}%
    \put(0.31252494,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{2,4}$}}}}%
    \put(0.3613454,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{2,4}$}}}}%
    \put(0.41016585,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{2,3}$}}}}%
    \put(0.45898631,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{2,3}$}}}}%
    \put(0.50780676,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{2,2}$}}}}%
    \put(0.55662722,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{2,2}$}}}}%
    \put(0.70308858,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{2,0}$}}}}%
    \put(0.65426813,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$b_{2,1}$}}}}%
    \put(0.60544767,0.19631331){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$a_{2,1}$}}}}%
    \put(0.72963475,0.23093966){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{{$c_1$}}}}%
    \put(0.50802765,0.92444732){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{i-1,j}$}}}%
    \put(0.50802765,0.00228316){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{i,j}$}}}%
    \put(0.96127101,0.46490864){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$h_{i,j}$}}}%
    \put(0.04851851,0.46490864){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$h_{i,j-1}$}}}%
  \end{picture}%
\endgroup%


==> gadget.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gadget.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{768.7390625bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.26976432)%
    \put(0,0){\includegraphics[width=\unitlength]{gadget.pdf}}%
    \put(0.18699453,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-6m-1$}}}}%
    \put(0.20780783,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,1}$}}}}%
    \put(0.22862114,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,2}$}}}}%
    \put(0.24943444,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,3}$}}}}%
    \put(0.27024775,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,4}$}}}}%
    \put(0.29106105,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,5}$}}}}%
    \put(0.31187436,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,6}$}}}}%
    \put(0.33268766,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,7}$}}}}%
    \put(0.35350096,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{1,8}$}}}}%
    \put(0.37431427,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$m+1$}}}}%
    \put(0.5408207,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-m-i$}}}}%
    \put(0.56163401,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,1}$}}}}%
    \put(0.58244731,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,2}$}}}}%
    \put(0.60326062,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,3}$}}}}%
    \put(0.62407392,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,4}$}}}}%
    \put(0.64488722,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,5}$}}}}%
    \put(0.66570053,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,6}$}}}}%
    \put(0.68651383,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,7}$}}}}%
    \put(0.70732714,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{i,8}$}}}}%
    \put(0.72814044,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$m+i$}}}}%
    \put(0.81139366,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-6m-n$}}}}%
    \put(0.83220696,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,1}$}}}}%
    \put(0.85302027,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,2}$}}}}%
    \put(0.87383357,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,3}$}}}}%
    \put(0.89464688,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,4}$}}}}%
    \put(0.91546018,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,5}$}}}}%
    \put(0.93627348,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,6}$}}}}%
    \put(0.95708679,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,7}$}}}}%
    \put(0.97790009,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$t_{n,8}$}}}}%
    \put(0.9987134,0.22033069){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$m+n$}}}}%
    \put(0.16488439,0.03886812){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_8$}}}%
    \put(0.16488439,0.05968143){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_7$}}}%
    \put(0.16488439,0.08049473){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_6$}}}%
    \put(0.16488439,0.10130803){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_5$}}}%
    \put(0.16488439,0.12212134){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_4$}}}%
    \put(0.16488439,0.14293464){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_3$}}}%
    \put(0.16488439,0.16374795){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_2$}}}%
    \put(0.16488439,0.18456125){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_1$}}}%
    \put(0.10732952,0.0012866){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b^-$}}}%
    \put(0.10811794,0.22125661){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b^+$}}}%
    \put(0.04089692,0.18487287){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+i$}}}%
    \put(0.03721191,0.03989926){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-m-i$}}}%
  \end{picture}%
\endgroup%


==> main1.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'main1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{326.37654709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99995435)%
    \put(0,0){\includegraphics[width=\unitlength]{main1.pdf}}%
    \put(0.13582813,0.85363992){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{1,1}$}}}%
    \put(0.87117516,0.85363992){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{1,k}$}}}%
    \put(0.13582813,0.12319528){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{k,1}$}}}%
    \put(0.87117516,0.12319528){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$G_{k,k}$}}}%
  \end{picture}%
\endgroup%


==> main2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'main2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{326.37654709bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.99995435)%
    \put(0,0){\includegraphics[width=\unitlength]{main2.pdf}}%
  \end{picture}%
\endgroup%


==> matrix.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'matrix.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{524.5bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1)%
    \put(0,0){\includegraphics[width=\unitlength]{matrix.pdf}}%
    \put(0.8706387,0.11911158){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{3,3}$}}}}%
    \put(0.5,0.11911158){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{3,2}$}}}}%
    \put(0.1293613,0.11911158){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{3,1}$}}}}%
    \put(0.8706387,0.48975024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{2,3}$}}}}%
    \put(0.5,0.48975024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{2,2}$}}}}%
    \put(0.1293613,0.48975024){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{2,1}$}}}}%
    \put(0.1293613,0.86038894){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{1,1}$}}}}%
    \put(0.5,0.86038894){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{1,2}$}}}}%
    \put(0.8706387,0.86038894){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{{$S_{1,3}$}}}}%
    \put(0.31605403,0.8938327){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_{1,1}$}}}%
    \put(0.68516747,0.8938327){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_{1,2}$}}}%
    \put(0.31605403,0.52471927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_{2,1}$}}}%
    \put(0.68516747,0.52471927){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_{2,2}$}}}%
    \put(0.31605403,0.15865631){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_{3,1}$}}}%
    \put(0.68516747,0.15865631){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$h_{3,2}$}}}%
    \put(0.16000711,0.67621626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{1,1}$}}}%
    \put(0.52607003,0.67621626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{1,2}$}}}%
    \put(0.89213295,0.67621626){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{1,3}$}}}%
    \put(0.16000711,0.31015336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{2,1}$}}}%
    \put(0.52607003,0.31015336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{2,2}$}}}%
    \put(0.89213295,0.31015336){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v_{2,3}$}}}%
  \end{picture}%
\endgroup%


==> partial.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'partial.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{494.20664063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64952587)%
    \put(0,0){\includegraphics[width=\unitlength]{partial.pdf}}%
    \put(0.41593495,0.01606386){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C1)}}}%
    \put(0.74084243,0.14764549){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C2)}}}%
    \put(0.03390851,0.44549661){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.06304612,0.21887076){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$A$}}}%
    \put(0.66406711,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_8$}}}%
    \put(0.72881736,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_9$}}}%
    \put(0.7935674,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{10}$}}}%
    \put(0.85831764,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{11}$}}}%
    \put(0.3403159,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{3}$}}}%
    \put(0.40506614,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{4}$}}}%
    \put(0.46981638,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{5}$}}}%
    \put(0.32412834,0.06439495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_1$}}}%
    \put(0.38887858,0.06439495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{2}$}}}%
    \put(0.45362882,0.06439495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{3}$}}}%
    \put(0.71378606,0.47694676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{11}$}}}%
    \put(0.77853631,0.47694676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{12}$}}}%
    \put(0.32528461,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{7}$}}}%
    \put(0.39003485,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{8}$}}}%
    \put(0.45478509,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{9}$}}}%
    \put(0.59931687,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_7$}}}%
    \put(0.53456663,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_6$}}}%
    \put(0.63284826,0.47694676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{10}$}}}%
    \put(0.27556566,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{2}$}}}%
    \put(0.21081541,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{1}$}}}%
    \put(0.19578412,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{5}$}}}%
    \put(0.92306799,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{12}$}}}%
    \put(0.226078,0.21239574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C0)}}}%
    \put(0.51837907,0.06439495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{4}$}}}%
    \put(0.26053436,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{6}$}}}%
  \end{picture}%
\endgroup%


==> partial2.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'partial2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{494.20664063bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.64952587)%
    \put(0,0){\includegraphics[width=\unitlength]{partial2.pdf}}%
    \put(0.41593495,0.01606386){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C1)}}}%
    \put(0.74084243,0.14764549){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C2)}}}%
    \put(0.03390851,0.44549661){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B$}}}%
    \put(0.06304612,0.21887076){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$A$}}}%
    \put(0.66406711,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_8$}}}%
    \put(0.72881736,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_9$}}}%
    \put(0.7935674,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{10}$}}}%
    \put(0.85831764,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{11}$}}}%
    \put(0.3403159,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{3}$}}}%
    \put(0.40506614,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{4}$}}}%
    \put(0.46981638,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{5}$}}}%
    \put(0.38887858,0.06439495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v'_1$}}}%
    \put(0.38887858,0.1291452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v'_{2}$}}}%
    \put(0.48600394,0.06439495){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v'_{3}$}}}%
    \put(0.71378606,0.47694676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{11}$}}}%
    \put(0.77853631,0.47694676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{12}$}}}%
    \put(0.32528461,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{7}$}}}%
    \put(0.39003485,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{8}$}}}%
    \put(0.45478509,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{9}$}}}%
    \put(0.59931687,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_7$}}}%
    \put(0.53456663,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_6$}}}%
    \put(0.63284826,0.47694676){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{10}$}}}%
    \put(0.27556566,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{2}$}}}%
    \put(0.21081541,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{1}$}}}%
    \put(0.19578412,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{5}$}}}%
    \put(0.92306799,0.3166899){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_{12}$}}}%
    \put(0.226078,0.21239574){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{(C0)}}}%
    \put(0.48600394,0.1291452){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v'_{4}$}}}%
    \put(0.26053436,0.541697){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$v_{6}$}}}%
  \end{picture}%
\endgroup%


==> posneg.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'posneg.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{151.4937439bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74937088)%
    \put(0,0){\includegraphics[width=\unitlength]{posneg.pdf}}%
    \put(0.82143446,0.4610737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B+x$}}}%
    \put(0.82143446,0.24984385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$B-x$}}}%
    \put(0.60378643,0.01333595){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$B+y$}}}%
    \put(0.39255659,0.02224721){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$B-y$}}}%
    \put(0.60378643,0.69356206){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$B-y$}}}%
    \put(0.39255659,0.69983294){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$B+y$}}}%
    \put(0.17930815,0.4610737){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B-x$}}}%
    \put(0.17930815,0.24984385){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$B+x$}}}%
    \put(0.7285057,0.4610737){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_1$}}}%
    \put(0.7285057,0.24984385){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b_2$}}}%
    \put(0.60341513,0.16082554){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_3$}}}%
    \put(0.39218528,0.16082554){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_4$}}}%
    \put(0.60341513,0.55160075){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_8$}}}%
    \put(0.39218528,0.55160075){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$b_7$}}}%
    \put(0.2722369,0.4610737){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_6$}}}%
    \put(0.2722369,0.24984385){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b_5$}}}%
  \end{picture}%
\endgroup%


==> selector.pdf_tex <==
%% Creator: Inkscape 0.48.3.1, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'selector.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{872.9628418bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76717562)%
    \put(0,0){\includegraphics[width=\unitlength]{selector.pdf}}%
    \put(0.1965456,0.40827483){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+1$}}}%
    \put(0.1965456,0.37161806){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+2$}}}%
    \put(0.1965456,0.04170711){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+m$}}}%
    \put(0.1965456,0.00505034){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$b^+$}}}%
    \put(0.26979828,0.11502065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-m$}}}%
    \put(0.26979828,0.15167743){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-(m-1)$}}}%
    \put(0.34311183,0.07836388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3m-1$}}}%
    \put(0.26979828,0.48158838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-1$}}}%
    \put(0.12323206,0.4449316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-3m+1$}}}%
    \put(0.1965456,0.22499097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+i$}}}%
    \put(0.26979828,0.29830452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-i$}}}%
    \put(0.1965456,0.07836388){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+m-1$}}}%
    \put(0.26979828,0.4449316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-2$}}}%
    \put(0.25600445,0.54863834){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-4m+m$}}}}%
    \put(0.29266122,0.56238821){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5m-m$}}}}%
    \put(0.4191253,0.58016889){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$\ldots$}}}%
    \put(0.47535442,0.54787227){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-4m+i$}}}}%
    \put(0.5120112,0.56345498){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5m-i$}}}}%
    \put(0.329318,0.54863834){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-4m+(m-1)$}}}}%
    \put(0.36597477,0.56238821){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5m-(m-1)$}}}}%
    \put(0.62198151,0.54787227){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-4m+2$}}}}%
    \put(0.65855108,0.56128156){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5m-2$}}}}%
    \put(0.69529506,0.54787227){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$-4m+1$}}}}%
    \put(0.73195183,0.56345498){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lb]{\smash{$5m-1$}}}}%
    \put(0.71096469,0.48158838){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+m$}}}%
    \put(0.71096469,0.4449316){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+m-1$}}}%
    \put(0.71096469,0.40827483){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$\ldots$}}}%
    \put(0.71096469,0.29830452){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+i$}}}%
    \put(0.78176882,0.04170711){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-1$}}}%
    \put(0.78176882,0.07836388){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-2$}}}%
    \put(0.78176882,0.11502065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\ldots$}}}%
    \put(0.78176882,0.26164774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-(i+1)$}}}%
    \put(0.78176882,0.40827483){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-m$}}}%
    \put(0.78176882,0.37161806){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-(m-1)$}}}%
    \put(0.85508236,0.4449316){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5m+1$}}}%
    \put(0.63765114,0.07836388){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m-1$}}}%
    \put(0.71096469,0.11502065){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+1$}}}%
    \put(0.71096469,0.15167743){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+2$}}}%
    \put(0.78176882,0.00505034){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b^-$}}}%
    \put(0.69009126,0.02337011){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$P^-$}}}%
    \put(0.29347612,0.02337011){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P^+$}}}%
    \put(0.19522483,0.49624247){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$P_1$}}}%
    \put(0.65343448,0.38810499){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$P_3$}}}%
    \put(0.32830006,0.38810499){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$P_2$}}}%
    \put(0.80196891,0.49624247){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$P_4$}}}%
    \put(0.26979828,0.22499097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-(i+2)$}}}%
    \put(0.26979828,0.26164774){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4m-(i+1)$}}}%
    \put(0.1965456,0.26164774){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+i-1$}}}%
    \put(0.1965456,0.29830452){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+i-2$}}}%
    \put(0.78176882,0.22499097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-i$}}}%
    \put(0.78176882,0.29830452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$-m-(i+2)$}}}%
    \put(0.71096469,0.26164774){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+(i-1)$}}}%
    \put(0.71096469,0.22499097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$-5m+(i-2)$}}}%
    \put(0.1965456,0.22499097){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$6m+i$}}}%
    \put(0.52279087,0.29830452){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$m$}}}%
    \put(0.46591202,0.29830452){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.97910671,0.22499097){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$m$}}}%
    \put(0.02102216,0.26184334){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{$m$}}}%
    \put(0.49091342,0.75857882){\color[rgb]{0,0,0}\makebox(0,0)[b]{\smash{$2m$}}}%
  \end{picture}%
\endgroup%

